Electronic Instrumentations for High Energy Particle Physics and Neutrino Physics

The present dissertation describes design, qualification and operation of several electronic instrumentations for High Energy Particle Physics experiments (LHCb) and Neutrino Physics experiments (CUORE and CUPID). Starting from 2019, the LHCb experiment at the LHC accelerator will be upgraded to operate at higher luminosity and several of its detectors will be redesigned. The RICH detector will require a completely new optoelectronic readout system. The development of such system has already reached an advanced phase, and several tests at particle beam facilities allowed to qualify the performance of the entire system. In order to achieve a higher stability and a better power supply regulation for the frontend chip, a rad-hard low dropout linear regulator, named ALDO, has been developed. Design strategies, performance tests and results from the irradiation campaign are presented. In the Neutrino Physics field, large scale bolometric detectors, like those adopted by CUORE and its future upgrade CUPID, offer unique opportunities for the study of neutrinoless double beta decay. Their operation requires particular strategies in the readout instrumentation, which is described here in its entirety. The qualification and optimization of the working parameters as well as the integration of the system in the experimental area are also thoroughly discussed,together with the latest upgrades of two electronic subsystems for the future CUPID experiment

==> 03_Chapter03/Figures/BolometricSensorDeltaLoadCurves.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BolometricSensorDeltaLoadCurves.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4)%
    \put(0,0){\includegraphics[width=\unitlength]{BolometricSensorDeltaLoadCurves.pdf}}%
    \put(0.65,0.31666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_1$}}}%
    \put(0.53333333,0.31666667){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$T_2$}}}%
    \put(0.75,0.21666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$I_{BM}$}}}%
    \put(0.68333333,0.18333333){\color[rgb]{1,0.49803922,0}\makebox(0,0)[lb]{\smash{$V_S$}}}%
    \put(0.21666667,0.18333333){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Stable}}}%
    \put(0.21666667,0.25){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\small Unstable}}}%
    \put(0.18333334,0.2){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$I_B$}}}%
    \put(0.49999995,0.01666671){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_B$}}}%
    \put(0.68333333,0.25){\color[rgb]{0,0.49803922,0}\makebox(0,0)[lb]{\smash{$R_S=0$}}}%
  \end{picture}%
\endgroup%


==> 03_Chapter03/Figures/BolometricSensorModelAndLoadCurves.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'BolometricSensorModelAndLoadCurves.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.43333333)%
    \put(0,0){\includegraphics[width=\unitlength]{BolometricSensorModelAndLoadCurves.pdf}}%
    \put(0.18333334,0.19999997){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$I_B$}}}%
    \put(0.49999998,0.01666666){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_B$}}}%
    \put(0.48333335,0.0666667){\color[rgb]{0.29411765,0.29411765,0.29411765}\makebox(0,0)[lb]{\smash{$R_S=R_T$}}}%
    \put(0.68807167,0.21840649){\color[rgb]{0,0.49803922,0}\makebox(0,0)[lb]{\smash{$R_S=0$}}}%
    \put(0.6519283,0.32095937){\color[rgb]{0.49803922,0,0}\makebox(0,0)[lb]{\smash{$R_S<0$}}}%
    \put(0.63333331,0.11666666){\color[rgb]{0,0,0.49803922}\makebox(0,0)[lb]{\smash{$R_S>0$}}}%
    \put(0.31666667,0.3166667){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_T$}}}%
    \put(0.46666667,0.3166667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_P$}}}%
    \put(0.46666667,0.2666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$L_P$}}}%
    \put(0.38333333,0.20000003){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_S= R_T || R_P$}}}%
  \end{picture}%
\endgroup%


==> 03_Chapter03/Figures/CryogenicTemperatureReadout.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CryogenicTemperatureReadout.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{480bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \put(0,0){\includegraphics[width=\unitlength]{CryogenicTemperatureReadout.pdf}}%
    \put(0.06666667,0.4666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Cryostat}}}%
    \put(0.88333333,0.4666667){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{Room Temperature}}}%
    \put(0.16666667,0.23333336){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$Z_S$}}}%
    \put(0.91666667,0.23333336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{DAQ}}}%
    \put(0.36666667,0.1466667){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_L$}}}%
    \put(0.76666667,0.14333336){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$-V_B$}}}%
    \put(0.76666667,0.3066667){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_B$}}}%
    \put(0.18333333,0.40000003){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$10\ mK$}}}%
    \put(0.67333333,0.28000003){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_J$}}}%
    \put(0.67333333,0.18000003){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_J$}}}%
    \put(0.56666667,0.2766667){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_D$}}}%
    \put(0.56666667,0.18000003){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$V_D$}}}%
    \put(0.41666667,0.2666667){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Q_1$}}}%
    \put(0.41666667,0.18333336){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$Q_2$}}}%
    \put(0.36666667,0.31333336){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$R_L$}}}%
    \put(0.36666667,0.40000003){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$120\ K$}}}%
    \put(0.68333333,0.40000003){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$300\ K$}}}%
  \end{picture}%
\endgroup%


==> 03_Chapter03/Figures/bolometer_electrothermal2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bolometer_electrothermal2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{415.31387314bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3273405)%
    \put(0,0){\includegraphics[width=\unitlength]{bolometer_electrothermal2.pdf}}%
    \put(0.82750873,0.07525909){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.00182232,0.10539058){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$E\: \delta (t)=P_i$}}}%
    \put(0.1654655,0.07830305){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{C}$}}}%
    \put(0.28512452,0.10975862){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{K}$}}}%
    \put(0.40056235,0.21729906){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_B$}}}%
    \put(0.53457497,0.09856673){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_B$}}}%
    \put(0.62523642,0.19869068){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_B$}}}%
    \put(0.76013074,0.19659141){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$C_P$}}}%
    \put(0.85835766,0.19768681){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_L$}}}%
    \put(0.85999859,0.08477447){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_{bias}$}}}%
    \put(0.61793964,0.30881159){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V_B$}}}%
  \end{picture}%
\endgroup%


==> 04_Chapter04/Figures/AldoProg/bandgap2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bandgap2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1019.80422802bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.60583649)%
    \put(0.64892846,0.27350086){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.00560893,0.589738){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bandgap2.pdf}}%
    \put(0.6367826,0.26087897){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04891762\unitlength}\raggedright MP1\\ 260:4\end{minipage}}}%
    \put(0.69835598,0.26413989){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0524828\unitlength}\raggedleft MP2\\ 260:4\end{minipage}}}%
    \put(0.77283812,0.11746908){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0525948\unitlength}\raggedright MN4\\ 600:18\end{minipage}}}%
    \put(0.58646476,0.11232504){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05510935\unitlength}\raggedleft MN3\\ 600:18\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bandgap2.pdf}}%
    \put(0.96843407,0.19242375){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05556639\unitlength}\raggedright MN5\\ 50:2\end{minipage}}}%
    \put(0.50209956,0.43325693){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05752604\unitlength}\raggedleft MN6\\ 30:10\end{minipage}}}%
    \put(0.38458056,0.1741872){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04156331\unitlength}\raggedright R3\\ 3.2k\end{minipage}}}%
    \put(0.3089763,0.47488848){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04682865\unitlength}\raggedright MP7\\ 50:10\end{minipage}}}%
    \put(0.26066375,0.32498821){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.044081\unitlength}\raggedright R2\\ 32.5k\end{minipage}}}%
    \put(0.38726312,0.32268483){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04838912\unitlength}\raggedright R1\\ 32.5k\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bandgap2.pdf}}%
    \put(0.1096589,0.34840267){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05871502\unitlength}\centering R4\\ 500\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bandgap2.pdf}}%
    \put(0.90959927,0.27332163){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05556634\unitlength}\raggedright C1\\ 8.6p\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bandgap2.pdf}}%
    \put(0.17703469,0.08221085){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04682865\unitlength}\raggedleft Q1\\ x1\end{minipage}}}%
    \put(0.35131044,0.07990746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04682865\unitlength}\raggedright Q2\\ x19\end{minipage}}}%
    \put(0.49502649,0.48053304){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04682865\unitlength}\raggedright MN8\\ 5:20\end{minipage}}}%
    \put(-0.02556976,0.01846834){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06123666\unitlength}\raggedleft VSS\end{minipage}}}%
    \put(-0.02591132,0.37877197){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06123666\unitlength}\raggedleft VREF\end{minipage}}}%
    \put(-0.02756131,0.46687675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06123666\unitlength}\raggedleft nST\end{minipage}}}%
    \put(-0.02819976,0.54028588){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06123666\unitlength}\raggedleft ST\end{minipage}}}%
    \put(-0.02591132,0.606238){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06123666\unitlength}\raggedleft VDD\end{minipage}}}%
    \put(0.53614043,0.58558608){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06123666\unitlength}\centering IS\end{minipage}}}%
    \put(0.66316913,0.39570938){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06123666\unitlength}\centering IB1\end{minipage}}}%
    \put(0.92525289,0.50699157){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06123666\unitlength}\centering IB2\end{minipage}}}%
  \end{picture}%
\endgroup%

